iPTF16abc and the population of Type Ia supernovae: Comparing the photospheric, transitional and nebular phases

Key information about the progenitor system and the explosion mechanism of Type Ia supernovae (SNe~Ia) can be obtained from early observations, within a few days from explosion. iPTF16abc was discovered as a young SN~Ia with excellent early time data. Here, we present photometry and spectroscopy of the SN in the nebular phase. A comparison of the early time data with a sample of SNe~Ia shows distinct features, differing from normal SNe~Ia at early phases but similar to normal SNe~Ia at a few weeks after maximum light (i.e. the transitional phase) and well into the nebular phase. The transparency timescales ($t_0$) for this sample of SNe~Ia range between $\sim$ 25 and 41 days indicating a diversity in the ejecta masses. $t_0$ also weakly correlates with the peak bolometric luminosity, consistent with the interpretation that SNe with higher ejecta masses would produce more $^{56}$Ni. Comparing the $t_0$ and the maximum luminosity, L$_{max}$\, distribution of a sample of SNe~Ia to predictions from a wide range of explosion models we find an indication that the sub-Chandrasekhar mass models span the range of observed values. However, the bright end of the distribution can be better explained by Chandrasekhar mass delayed detonation models, hinting at multiple progenitor channels to explain the observed bolometric properties of SNe~Ia. iPTF16abc appears to be consistent with the predictions from the M$_{ch}$ models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> figures/07af_corr.dat <==
-7.750000000000000000e+00 3.189524069238939274e-01 2.765952238911578709e-01
-7.500000000000000000e+00 3.245098191241685415e-01 2.763310305750197871e-01
-7.250000000000000000e+00 3.290832650516306579e-01 2.757125685190623399e-01
-7.000000000000000000e+00 3.327246963068287156e-01 2.747823194886868103e-01
-6.750000000000000000e+00 3.354999542848433602e-01 2.735811936049283299e-01
-6.500000000000000000e+00 3.374863595447542552e-01 2.721485442800934407e-01
-6.250000000000000000e+00 3.387703377884050404e-01 2.705222313635555209e-01
-6.000000000000000000e+00 3.394451732256992260e-01 2.687387113059583887e-01
-5.750000000000000000e+00 3.396089626781825244e-01 2.668331382081450820e-01
-5.500000000000000000e+00 3.393628262472230261e-01 2.648382333103533326e-01
-5.250000000000000000e+00 3.388094138781824194e-01 2.627778210473766807e-01
-5.000000000000000000e+00 3.380517325512686355e-01 2.606723886240790988e-01
-4.750000000000000000e+00 3.371923067253840833e-01 2.585424066772612495e-01
-4.500000000000000000e+00 3.363326754216912629e-01 2.564097967316220084e-01
-4.250000000000000000e+00 3.355732231361545637e-01 2.543097073351998083e-01
-4.000000000000000000e+00 3.350133386516931933e-01 2.522827806079315227e-01
-3.750000000000000000e+00 3.347518957331346301e-01 2.503683747977786256e-01
-3.500000000000000000e+00 3.348431473897373611e-01 2.485857176822231507e-01
-3.250000000000000000e+00 3.350968337930861907e-01 2.468509473714654290e-01
-3.000000000000000000e+00 3.352395050103509910e-01 2.450483145602209700e-01
-2.750000000000000000e+00 3.349976973688427173e-01 2.430659486767411115e-01
-2.500000000000000000e+00 3.341464789844544314e-01 2.408140121971128200e-01
-2.250000000000000000e+00 3.327337397873543767e-01 2.383087184564167682e-01
-2.000000000000000000e+00 3.309050151793063166e-01 2.356020004247193489e-01
-1.750000000000000000e+00 3.288047604171345228e-01 2.327437979279570468e-01
-1.500000000000000000e+00 3.265657832710027741e-01 2.297833808960257351e-01
-1.250000000000000000e+00 3.242617764226941590e-01 2.267757756586199769e-01
-1.000000000000000000e+00 3.219428249150330656e-01 2.237769438815602197e-01
-7.500000000000000000e-01 3.196580018667748435e-01 2.208405197358010441e-01
-5.000000000000000000e-01 3.174485097574548664e-01 2.180138377022715623e-01
-2.500000000000000000e-01 3.153123711821988473e-01 2.153173833346740951e-01
0.000000000000000000e+00 3.132315753850826168e-01 2.127615025145988825e-01
2.500000000000000000e-01 3.111883358638529162e-01 2.103561413731213359e-01
5.000000000000000000e-01 3.091651338191001575e-01 2.081108152841169012e-01
7.500000000000000000e-01 3.071447140453396063e-01 2.060345769826380513e-01
1.000000000000000000e+00 3.051100650971182437e-01 2.041360002902861959e-01
1.250000000000000000e+00 3.030443848858260236e-01 2.024231769268558800e-01
1.500000000000000000e+00 3.009314998574975641e-01 2.009029003109221445e-01
1.750000000000000000e+00 2.987594941585226538e-01 1.995743470433406219e-01
2.000000000000000000e+00 2.965189472291838158e-01 1.984326828771179052e-01
2.250000000000000000e+00 2.942009949464823859e-01 1.974728324427105774e-01
2.500000000000000000e+00 2.917974113595320218e-01 1.966871753677349455e-01
2.750000000000000000e+00 2.893006915559598324e-01 1.960566088396482332e-01
3.000000000000000000e+00 2.867041178043354122e-01 1.955593431511009062e-01
3.250000000000000000e+00 2.840018085733417852e-01 1.951744078762998325e-01
3.500000000000000000e+00 2.811887501401412748e-01 1.948815003561043535e-01
3.750000000000000000e+00 2.782608106998241682e-01 1.946608520091522576e-01
4.000000000000000000e+00 2.752147371631227801e-01 1.944931107542416659e-01
4.250000000000000000e+00 2.720481351659665425e-01 1.943592374849153204e-01
4.500000000000000000e+00 2.687594331957114391e-01 1.942404149518504042e-01
4.750000000000000000e+00 2.653478321473484169e-01 1.941179678195338321e-01
5.000000000000000000e+00 2.618132420407274230e-01 1.939732930820954604e-01
5.250000000000000000e+00 2.581562088272150723e-01 1.937878011547596313e-01
5.500000000000000000e+00 2.543966953713198698e-01 1.935598608371718321e-01
5.750000000000000000e+00 2.506204780049645642e-01 1.933492168716073045e-01
6.000000000000000000e+00 2.469226085249558444e-01 1.932304127626896240e-01
6.250000000000000000e+00 2.433919248339718455e-01 1.932797020477513006e-01
6.500000000000000000e+00 2.400997078186394851e-01 1.935610708151945525e-01
6.750000000000000000e+00 2.370278933401339383e-01 1.940326035031360308e-01
7.000000000000000000e+00 2.341220838230979873e-01 1.946040064103870260e-01
7.250000000000000000e+00 2.313305035413318889e-01 1.951831530552156635e-01
7.500000000000000000e+00 2.286039362374104600e-01 1.956782713710588373e-01
7.750000000000000000e+00 2.258955634560482761e-01 1.960047896967712366e-01
8.000000000000000000e+00 2.231608726289623090e-01 1.960778169152524453e-01
8.250000000000000000e+00 2.203576281115508517e-01 1.958104518347694445e-01
8.500000000000000000e+00 2.174619389007969028e-01 1.951418511564662062e-01
8.750000000000000000e+00 2.145400378734522717e-01 1.941614942475019534e-01
9.000000000000000000e+00 2.116855989260274240e-01 1.930118753169188794e-01
9.250000000000000000e+00 2.089879745107066644e-01 1.918351743059071579e-01
9.500000000000000000e+00 2.065139669797692867e-01 1.907526641049335503e-01
9.750000000000000000e+00 2.042523124108497345e-01 1.898040186970122722e-01
1.000000000000000000e+01 2.021733860073075817e-01 1.890074921715875211e-01
1.025000000000000000e+01 2.002489186605065918e-01 1.883807359207460563e-01
1.050000000000000000e+01 1.984518050880847428e-01 1.879396394171311269e-01
1.075000000000000000e+01 1.967559416871695610e-01 1.876951870919119358e-01
1.100000000000000000e+01 1.951360922238217499e-01 1.876578198899272465e-01
1.125000000000000000e+01 1.935677798099751101e-01 1.878386696447610360e-01
1.150000000000000000e+01 1.920272039097310202e-01 1.882496592168649563e-01
1.175000000000000000e+01 1.904911813630840722e-01 1.889036097585272966e-01
1.200000000000000000e+01 1.889371106190380345e-01 1.898143554807894817e-01
1.225000000000000000e+01 1.873429585331545522e-01 1.909968663241940756e-01
1.250000000000000000e+01 1.856901090754368711e-01 1.924649949292060735e-01
1.275000000000000000e+01 1.839785044896061206e-01 1.942185777907873556e-01
1.300000000000000000e+01 1.822151593733600528e-01 1.962523150203281386e-01
1.325000000000000000e+01 1.804069163001039977e-01 1.985615758690665034e-01
1.350000000000000000e+01 1.785604229043044611e-01 2.011422963792454388e-01
1.375000000000000000e+01 1.766821278821295305e-01 2.039908678221027116e-01
1.400000000000000000e+01 1.747782784199024275e-01 2.071040292866223320e-01
1.425000000000000000e+01 1.728549189615904147e-01 2.104787635213565544e-01
1.450000000000000000e+01 1.709178912316394183e-01 2.141121952749537038e-01
1.475000000000000000e+01 1.689728354347607153e-01 2.180014915160096989e-01
1.500000000000000000e+01 1.670251925597144027e-01 2.221437630420692866e-01
1.525000000000000000e+01 1.650802077197571216e-01 2.265359671123268470e-01
1.550000000000000000e+01 1.631429344682407967e-01 2.311748108606062890e-01
1.575000000000000000e+01 1.612182400337960064e-01 2.360566553652475863e-01
1.600000000000000000e+01 1.593108114256296670e-01 2.411774203718622389e-01
1.625000000000000000e+01 1.574251623658236843e-01 2.465324897837024853e-01
1.650000000000000000e+01 1.555656410119036492e-01 2.521163586447582317e-01
1.675000000000000000e+01 1.537364384396388284e-01 2.579213387338436525e-01
1.700000000000000000e+01 1.519415978628317898e-01 2.639382768759538922e-01
1.725000000000000000e+01 1.501850244417901603e-01 2.701568978456778680e-01
1.750000000000000000e+01 1.484686254877460032e-01 2.765669069048370399e-01
1.775000000000000000e+01 1.467877948355209572e-01 2.831611535508423705e-01
1.800000000000000000e+01 1.451368376721008935e-01 2.899325813374820093e-01
1.825000000000000000e+01 1.435104373833499258e-01 2.968732868817452464e-01
1.850000000000000000e+01 1.419036394409489144e-01 3.039744747593624008e-01
1.875000000000000000e+01 1.403118370719255437e-01 3.112264146543848864e-01
1.900000000000000000e+01 1.387307584243899217e-01 3.186184010369302322e-01
1.925000000000000000e+01 1.371564549679665235e-01 3.261387156459114034e-01
1.950000000000000000e+01 1.355852908921304778e-01 3.337745930556583751e-01
1.975000000000000000e+01 1.340139332901989222e-01 3.415121896070023588e-01
2.000000000000000000e+01 1.324393429412616396e-01 3.493365559852910640e-01
2.025000000000000000e+01 1.308587655267173244e-01 3.572316151406575990e-01
2.050000000000000000e+01 1.292697231422811621e-01 3.651815483557419029e-01
2.075000000000000000e+01 1.276700059902347029e-01 3.731736362406573027e-01
2.100000000000000000e+01 1.260576641600978098e-01 3.811952549412443436e-01
2.125000000000000000e+01 1.244309994286481452e-01 3.892331921718033549e-01
2.150000000000000000e+01 1.227912251020708834e-01 3.972757877427703366e-01
2.175000000000000000e+01 1.211520195746728507e-01 4.053212277569762101e-01
2.200000000000000000e+01 1.195298708615256389e-01 4.133710734728162639e-01
2.225000000000000000e+01 1.179402426043897611e-01 4.214274222624533883e-01
2.250000000000000000e+01 1.163976166152657921e-01 4.294929462832384193e-01
2.275000000000000000e+01 1.149155576920174726e-01 4.375709255855632085e-01
2.300000000000000000e+01 1.135067975573390842e-01 4.456652751554334158e-01
2.325000000000000000e+01 1.121833356822447975e-01 4.537805659055172969e-01
2.350000000000000000e+01 1.109565551610115774e-01 4.619208720149217129e-01
2.375000000000000000e+01 1.098373522556477799e-01 4.700860179193815935e-01
2.400000000000000000e+01 1.088362787175992247e-01 4.782746281082024264e-01
2.425000000000000000e+01 1.079636965191669989e-01 4.864851531334574153e-01
2.450000000000000000e+01 1.072253385895069050e-01 4.947170595799741943e-01
2.475000000000000000e+01 1.066068017946613933e-01 5.029754706019753385e-01
2.500000000000000000e+01 1.060888169432300937e-01 5.112674683742697290e-01
2.525000000000000000e+01 1.056528399763730641e-01 5.196006202493760329e-01
2.550000000000000000e+01 1.052808682803785395e-01 5.279830338436226622e-01
2.575000000000000000e+01 1.049552966404191379e-01 5.364233980087870224e-01
2.600000000000000000e+01 1.046588106836705556e-01 5.449310086975401868e-01
2.625000000000000000e+01 1.043743363130173046e-01 5.535157391852365549e-01
2.650000000000000000e+01 1.040903658983620278e-01 5.621773571732217034e-01
2.675000000000000000e+01 1.038080891602869010e-01 5.708900763301011372e-01
2.700000000000000000e+01 1.035304796336670718e-01 5.796227599735956915e-01
2.725000000000000000e+01 1.032604808053215473e-01 5.883423673934359277e-01
2.750000000000000000e+01 1.030010054427201727e-01 5.970139376281168309e-01
2.775000000000000000e+01 1.027549357970863886e-01 6.056005912775039857e-01
2.800000000000000000e+01 1.025251246595651894e-01 6.140635521944231012e-01
2.825000000000000000e+01 1.023143972480929503e-01 6.223621909141570097e-01
2.850000000000000000e+01 1.021255539021721642e-01 6.304540916657386251e-01
2.875000000000000000e+01 1.019613735629367884e-01 6.382951447589170213e-01
2.900000000000000000e+01 1.018246180165714998e-01 6.458396660509063691e-01
2.925000000000000000e+01 1.017180368803371204e-01 6.530405450632063014e-01
2.950000000000000000e+01 1.016441057261486536e-01 6.598498540872840268e-01
2.975000000000000000e+01 1.016033444510077016e-01 6.662217887753898449e-01
3.000000000000000000e+01 1.015954112499434653e-01 6.721111801411772113e-01
3.025000000000000000e+01 1.016199679309195830e-01 6.774723668041719993e-01
3.050000000000000000e+01 1.016766831831074636e-01 6.822594771379908440e-01
3.075000000000000000e+01 1.017652317706834730e-01 6.864267489348768736e-01
3.100000000000000000e+01 1.018852935836110363e-01 6.899288795060661839e-01
3.125000000000000000e+01 1.020365525489751873e-01 6.927214048012086955e-01
3.150000000000000000e+01 1.022185956739994767e-01 6.947669834133070044e-01
3.175000000000000000e+01 1.024301297288800067e-01 6.960820642161209548e-01
3.200000000000000000e+01 1.026694067872602062e-01 6.967124018429527998e-01
3.225000000000000000e+01 1.029346842112935229e-01 6.967059872408207788e-01
3.250000000000000000e+01 1.032242305950253070e-01 6.961191855325135069e-01
3.275000000000000000e+01 1.035363272942200902e-01 6.950246504120416446e-01
3.300000000000000000e+01 1.038692695529486870e-01 6.934983610862347492e-01
3.325000000000000000e+01 1.042213672151120624e-01 6.916171659676686456e-01
3.350000000000000000e+01 1.045909449985546608e-01 6.894583301860847113e-01
3.375000000000000000e+01 1.049763423007066404e-01 6.870991552419477566e-01
3.400000000000000000e+01 1.053759124977099865e-01 6.846166739167617310e-01
3.425000000000000000e+01 1.057880217104462672e-01 6.820874139938779557e-01
3.450000000000000000e+01 1.062110754038846916e-01 6.795718931569776355e-01
3.475000000000000000e+01 1.066435634674741673e-01 6.770830457632928123e-01
3.500000000000000000e+01 1.070839708451037653e-01 6.746246355365583813e-01
3.525000000000000000e+01 1.075307574437798647e-01 6.722002055552893651e-01
3.550000000000000000e+01 1.079823567708092791e-01 6.698104125583470569e-01
3.575000000000000000e+01 1.084371747064499930e-01 6.674462523726925056e-01
3.600000000000000000e+01 1.088935884150118022e-01 6.650966677747355282e-01
3.625000000000000000e+01 1.093499453974063340e-01 6.627507554261027334e-01
3.650000000000000000e+01 1.098045626883568660e-01 6.603977599736030601e-01
3.675000000000000000e+01 1.102557262017812428e-01 6.580270690615095397e-01
3.700000000000000000e+01 1.107016902283814441e-01 6.556282092292945451e-01
3.725000000000000000e+01 1.111406770900979640e-01 6.531908426729384765e-01
3.750000000000000000e+01 1.115708769568762304e-01 6.507047648537956919e-01
3.775000000000000000e+01 1.119904478322551328e-01 6.481599029455515915e-01
3.800000000000000000e+01 1.123975157153799947e-01 6.455463151169238412e-01
3.825000000000000000e+01 1.127901749486214800e-01 6.428541906586284771e-01
3.850000000000000000e+01 1.131666562940844001e-01 6.400772176820936910e-01
3.875000000000000000e+01 1.135258175834450156e-01 6.372221767078525279e-01
3.900000000000000000e+01 1.138666643368228398e-01 6.342988066996941843e-01
3.925000000000000000e+01 1.141881988636077316e-01 6.313166049046512462e-01
3.950000000000000000e+01 1.144894251371772198e-01 6.282848364489069803e-01
3.975000000000000000e+01 1.147693520677742773e-01 6.252125374302796024e-01
4.000000000000000000e+01 1.150269951404482571e-01 6.221085116813472871e-01
4.025000000000000000e+01 1.152613781324957343e-01 6.189813209261556537e-01
4.050000000000000000e+01 1.154723108202649340e-01 6.158390669858299082e-01
4.075000000000000000e+01 1.156616245167861601e-01 6.126891060390392552e-01
4.100000000000000000e+01 1.158314915846195697e-01 6.095385504569145185e-01
4.125000000000000000e+01 1.159841048709925743e-01 6.063943636304059970e-01
4.150000000000000000e+01 1.161216748185240066e-01 6.032633661859612140e-01
4.175000000000000000e+01 1.162464269426628921e-01 6.001522421868262791e-01
4.200000000000000000e+01 1.163605996804656095e-01 5.970675453125906529e-01
4.225000000000000000e+01 1.164664426145450016e-01 5.940157050126322336e-01
4.250000000000000000e+01 1.165662150754229465e-01 5.910030326314510418e-01
4.275000000000000000e+01 1.166621851250649877e-01 5.880357275061055544e-01
4.300000000000000000e+01 1.167566289240478256e-01 5.851198830375130555e-01
4.325000000000000000e+01 1.168518304846575678e-01 5.822614927388722883e-01
4.350000000000000000e+01 1.169500818122402030e-01 5.794664562653075723e-01
4.375000000000000000e+01 1.170536834372180174e-01 5.767405854295762913e-01
4.400000000000000000e+01 1.171649453405740060e-01 5.740896102089569908e-01
4.425000000000000000e+01 1.172861882759991675e-01 5.715191806476317415e-01
4.450000000000000000e+01 1.174197454925694634e-01 5.690343328467817319e-01
4.475000000000000000e+01 1.175679648625909679e-01 5.666389802236632134e-01
4.500000000000000000e+01 1.177332114202161162e-01 5.643369040834208539e-01
4.525000000000000000e+01 1.179178698735135339e-01 5.621318853267229798e-01
4.550000000000000000e+01 1.181235515513330697e-01 5.600245731887608658e-01
4.575000000000000000e+01 1.183494454023301806e-01 5.580060932776290672e-01
4.600000000000000000e+01 1.185942812895596499e-01 5.560659232748066394e-01
4.625000000000000000e+01 1.188567927166152144e-01 5.541937260574513191e-01
4.650000000000000000e+01 1.191357151479094795e-01 5.523793387846308578e-01
4.675000000000000000e+01 1.194297844317118579e-01 5.506127635387905173e-01
4.700000000000000000e+01 1.197377353223856161e-01 5.488841594676221458e-01
4.725000000000000000e+01 1.200583000983391768e-01 5.471838363741083899e-01
4.750000000000000000e+01 1.203902072725015759e-01 5.455022497048259700e-01
4.775000000000000000e+01 1.207321803922418030e-01 5.438299968883959501e-01
4.800000000000000000e+01 1.210829369258587251e-01 5.421578149775779787e-01
4.825000000000000000e+01 1.214411872330072584e-01 5.404765795496087044e-01
4.850000000000000000e+01 1.218056336165480452e-01 5.387773048204826942e-01
4.875000000000000000e+01 1.221749694536366504e-01 5.370511449293270401e-01
4.900000000000000000e+01 1.225478784040040653e-01 5.352893963496273555e-01
4.925000000000000000e+01 1.229230336937135321e-01 5.334835013840726337e-01
4.950000000000000000e+01 1.232990974729035599e-01 5.316250526999456438e-01
4.975000000000000000e+01 1.236747202463607531e-01 5.297057988616212798e-01
5.000000000000000000e+01 1.240485403760967498e-01 5.277176508165661861e-01
5.025000000000000000e+01 1.244191836554159880e-01 5.256526892905183379e-01
5.050000000000000000e+01 1.247852629544347614e-01 5.235031730470610656e-01
5.075000000000000000e+01 1.251453779373492559e-01 5.212615479659723494e-01
5.100000000000000000e+01 1.254981148522782697e-01 5.189204568939381756e-01
5.125000000000000000e+01 1.258420463951219204e-01 5.164727502389228064e-01
5.150000000000000000e+01 1.261757804874222566e-01 5.139171228363129673e-01
5.175000000000000000e+01 1.264980911994787738e-01 5.112737907356744715e-01
5.200000000000000000e+01 1.268077668158915372e-01 5.085677599366043022e-01
5.225000000000000000e+01 1.271035670735146395e-01 5.058236202447926599e-01
5.250000000000000000e+01 1.273842259321484593e-01 5.030655316685728184e-01
5.275000000000000000e+01 1.276484534246695168e-01 5.003172191925610024e-01
5.300000000000000000e+01 1.278949365673730243e-01 4.976019755724051530e-01
5.325000000000000000e+01 1.281223393172437330e-01 4.949426717846068247e-01
5.350000000000000000e+01 1.283295613163799864e-01 4.923585652526407119e-01
5.375000000000000000e+01 1.285169421221107888e-01 4.898507262526618500e-01
5.400000000000000000e+01 1.286853395698994151e-01 4.874140830545650727e-01
5.425000000000000000e+01 1.288356303034363382e-01 4.850437166457775562e-01
5.450000000000000000e+01 1.289687091216017434e-01 4.827348670130997554e-01
5.475000000000000000e+01 1.290854887721494815e-01 4.804829326273988843e-01
5.500000000000000000e+01 1.291868996861216534e-01 4.782834694221749783e-01
5.525000000000000000e+01 1.292738896514507574e-01 4.761321973892767567e-01
5.550000000000000000e+01 1.293474234252990351e-01 4.740271901181462022e-01
5.575000000000000000e+01 1.294084822858702355e-01 4.719716091077142406e-01
5.600000000000000000e+01 1.294580635253960443e-01 4.699689516401137079e-01
5.625000000000000000e+01 1.294971798868985724e-01 4.680222748684385592e-01
5.650000000000000000e+01 1.295268589481788080e-01 4.661342074851922423e-01
5.675000000000000000e+01 1.295481424571009732e-01 4.643069741571238529e-01
5.700000000000000000e+01 1.295620856228457685e-01 4.625424311461900362e-01
5.725000000000000000e+01 1.295697563682545739e-01 4.608421116926740280e-01
5.750000000000000000e+01 1.295722345486352289e-01 4.592065681261417454e-01
5.775000000000000000e+01 1.295706111427032126e-01 4.576321979696398867e-01
5.800000000000000000e+01 1.295659874212684581e-01 4.561141131085794664e-01
5.825000000000000000e+01 1.295594740992723204e-01 4.546476064966054609e-01
5.850000000000000000e+01 1.295520065831596845e-01 4.532285787196523863e-01
5.875000000000000000e+01 1.295437732686919585e-01 4.518548372357379384e-01
5.900000000000000000e+01 1.295347680612416452e-01 4.505247497688775193e-01
5.925000000000000000e+01 1.295249813141280126e-01 4.492367886616570050e-01
5.950000000000000000e+01 1.295144000152334829e-01 4.479895287963842065e-01
5.975000000000000000e+01 1.295030079643131882e-01 4.467816459447936372e-01
6.000000000000000000e+01 1.294907859411677242e-01 4.456119155432818890e-01
6.025000000000000000e+01 1.294777118646689706e-01 4.444791828767938324e-01
6.050000000000000000e+01 1.294637609427459757e-01 4.433809865721075605e-01
6.075000000000000000e+01 1.294489058133554138e-01 4.423129779787286497e-01
6.100000000000000000e+01 1.294331166765114727e-01 4.412707728464289603e-01
6.125000000000000000e+01 1.294163614174344001e-01 4.402500769872159658e-01
6.150000000000000000e+01 1.293986057208655338e-01 4.392466609245932463e-01
6.175000000000000000e+01 1.293798131766198678e-01 4.382563389088239836e-01
6.200000000000000000e+01 1.293599453764399110e-01 4.372749521213147861e-01
6.225000000000000000e+01 1.293389620021927477e-01 4.362983559518634480e-01
6.250000000000000000e+01 1.293168209054858520e-01 4.353224112795675560e-01
6.275000000000000000e+01 1.292934781787588305e-01 4.343429797226476818e-01
6.300000000000000000e+01 1.292688882179085508e-01 4.333559228443211175e-01
6.325000000000000000e+01 1.292430037764929762e-01 4.323571053115793372e-01
6.350000000000000000e+01 1.292157760116130760e-01 4.313424020010717674e-01
6.375000000000000000e+01 1.291871545214861583e-01 4.303077090315705622e-01
6.400000000000000000e+01 1.291570873748062454e-01 4.292489586754077990e-01
6.425000000000000000e+01 1.291255211319411456e-01 4.281621380625320605e-01
6.450000000000000000e+01 1.290924008580368043e-01 4.270433115403242663e-01
6.475000000000000000e+01 1.290576701280903016e-01 4.258886464910847658e-01
6.500000000000000000e+01 1.290212710240763727e-01 4.246944423379163669e-01
6.525000000000000000e+01 1.289831441241771348e-01 4.234572059889651907e-01
6.550000000000000000e+01 1.289432284842253473e-01 4.221759075522303895e-01
6.575000000000000000e+01 1.289014616114175782e-01 4.208529761370731759e-01
6.600000000000000000e+01 1.288577794303980284e-01 4.194911346724565226e-01
6.625000000000000000e+01 1.288121187668061218e-01 4.180931092504454050e-01
6.650000000000000000e+01 1.287645675803243406e-01 4.166620921361546270e-01
6.675000000000000000e+01 1.287154502085668673e-01 4.152019889682104226e-01
6.700000000000000000e+01 1.286651108055766879e-01 4.137166880986020145e-01
6.725000000000000000e+01 1.286138928244327517e-01 4.122099760960873938e-01
6.750000000000000000e+01 1.285621389974995199e-01 4.106855232490482788e-01
6.775000000000000000e+01 1.285101913273088425e-01 4.091468720288764516e-01
6.800000000000000000e+01 1.284583910880605362e-01 4.075974283788157404e-01
6.825000000000000000e+01 1.284070788377381644e-01 4.060404556678995358e-01
6.850000000000000000e+01 1.283565944408186776e-01 4.044790711312905018e-01
6.875000000000000000e+01 1.283072771015801028e-01 4.029162446067355297e-01
6.900000000000000000e+01 1.282594654079871055e-01 4.013547993707750616e-01
6.925000000000000000e+01 1.282134973861967231e-01 3.997974148781329173e-01
6.950000000000000000e+01 1.281697105656548208e-01 3.982466312116795804e-01
6.975000000000000000e+01 1.281284420548406688e-01 3.967048550587413125e-01
7.000000000000000000e+01 1.280900286276572264e-01 3.951743670412410370e-01
7.025000000000000000e+01 1.280548068205343559e-01 3.936573302417544773e-01
7.050000000000000000e+01 1.280231130402573192e-01 3.921557997846745192e-01
7.075000000000000000e+01 1.279952836826201146e-01 3.906717333506301015e-01
7.100000000000000000e+01 1.279716552619216408e-01 3.892070025230214281e-01
7.125000000000000000e+01 1.279525645514424104e-01 3.877633817228004487e-01
7.150000000000000000e+01 1.279383487349420867e-01 3.863415519761930761e-01
7.175000000000000000e+01 1.279293455693131798e-01 3.849407770364916548e-01
7.200000000000000000e+01 1.279258935585202150e-01 3.835602817019422295e-01
7.225000000000000000e+01 1.279283321389271255e-01 3.821993558764832377e-01
7.250000000000000000e+01 1.279370018761919470e-01 3.808573510530245954e-01
7.275000000000000000e+01 1.279522446739050079e-01 3.795336769195354898e-01
7.300000000000000000e+01 1.279744039941177747e-01 3.782277980706194587e-01
7.325000000000000000e+01 1.280038250900238372e-01 3.769392308101125466e-01
7.350000000000000000e+01 1.280408552509663123e-01 3.756675400327765812e-01
7.375000000000000000e+01 1.280858440600583237e-01 3.744123361751445223e-01
7.400000000000000000e+01 1.281391436646650839e-01 3.731732722273591873e-01
7.425000000000000000e+01 1.282011090600420622e-01 3.719500318263730954e-01
7.450000000000000000e+01 1.282720983864606978e-01 3.707419999417204126e-01
7.475000000000000000e+01 1.283524732401398472e-01 3.695481723085498049e-01
7.500000000000000000e+01 1.284425989983811744e-01 3.683675555921643308e-01
7.525000000000000000e+01 1.285428451592911525e-01 3.671991894078094898e-01
7.550000000000000000e+01 1.286535856965085600e-01 3.660421408909593777e-01
7.575000000000000000e+01 1.287751994294324132e-01 3.648955000205182375e-01
7.600000000000000000e+01 1.289080704093938379e-01 3.637583756650595856e-01
7.625000000000000000e+01 1.290525883223499481e-01 3.626298923279936415e-01
7.650000000000000000e+01 1.292091489086263090e-01 3.615091875719678161e-01
7.675000000000000000e+01 1.293781544003242412e-01 3.603954101061544457e-01
7.700000000000000000e+01 1.295600139770409498e-01 3.592877185223029013e-01
7.725000000000000000e+01 1.297551442405791011e-01 3.581852806665680178e-01
7.750000000000000000e+01 1.299639697093725732e-01 3.570872736341298981e-01
7.775000000000000000e+01 1.301869233334133069e-01 3.559928843727555581e-01
7.800000000000000000e+01 1.304244470305057635e-01 3.549013108795063820e-01
7.825000000000000000e+01 1.306769922446990861e-01 3.538117639718423302e-01
7.850000000000000000e+01 1.309450205278754331e-01 3.527234696106020806e-01
7.875000000000000000e+01 1.312290041454335643e-01 3.516356717475799254e-01
7.900000000000000000e+01 1.315294267071469847e-01 3.505476356649649960e-01
7.925000000000000000e+01 1.318467838242970702e-01 3.494586517675079551e-01
7.950000000000000000e+01 1.321815837942626470e-01 3.483680397813553875e-01
7.975000000000000000e+01 1.325343483138068379e-01 3.472751533060057794e-01
8.000000000000000000e+01 1.329056132223915276e-01 3.461793846577235212e-01
8.025000000000000000e+01 1.332959292769166360e-01 3.450801699345087958e-01
8.050000000000000000e+01 1.337058629593622372e-01 3.439769942242322243e-01
8.075000000000000000e+01 1.341359973189074628e-01 3.428693968690147420e-01
8.100000000000000000e+01 1.345869328501757556e-01 3.417569766907456175e-01
8.125000000000000000e+01 1.350592884093765600e-01 3.406393970746799393e-01
8.150000000000000000e+01 1.355537021701760936e-01 3.395163908008659859e-01
8.175000000000000000e+01 1.360708326212919927e-01 3.383877645067712714e-01
8.200000000000000000e+01 1.366113596078483983e-01 3.372534026590359169e-01
8.225000000000000000e+01 1.371759854187190597e-01 3.361132709083831660e-01
8.250000000000000000e+01 1.377654359221593683e-01 3.349674186990384550e-01
8.275000000000000000e+01 1.383804617521771640e-01 3.338159810031895991e-01
8.300000000000000000e+01 1.390218395482480385e-01 3.326591790520119218e-01


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
